Segmentation of Photovoltaic Module Cells in Uncalibrated Electroluminescence Images

High resolution electroluminescence (EL) images captured in the infrared spectrum allow to visually and non-destructively inspect the quality of photovoltaic (PV) modules. Currently, however, such a visual inspection requires trained experts to discern different kinds of defects, which is time-consuming and expensive. Automated segmentation of cells is therefore a key step in automating the visual inspection workflow. In this work, we propose a robust automated segmentation method for extraction of individual solar cells from EL images of PV modules. This enables controlled studies on large amounts of data to understanding the effects of module degradation over time-a process not yet fully understood. The proposed method infers in several steps a high-level solar module representation from low-level edge features. An important step in the algorithm is to formulate the segmentation problem in terms of lens calibration by exploiting the plumbline constraint. We evaluate our method on a dataset of various solar modules types containing a total of 408 solar cells with various defects. Our method robustly solves this task with a median weighted Jaccard index of 94.47% and an $F_1$ score of 97.62%, both indicating a very high similarity between automatically segmented and ground truth solar cell masks.

==> data/pixelwise_scores/cgs_em_d.csv <==
precision,recall,f1-score,accuracy
97.47287418476654,96.93068072425139,97.08924055911146,97.66623324205493
97.4946138614963,98.89604115236746,98.1893913206808,97.97183707506053
97.531014684434,97.7691243818316,97.61704495045228,97.79682179077072


==> data/pixelwise_scores/cgs_qm_d_full.csv <==
precision,recall,f1-score,accuracy
98.9777851431843,97.71415638172589,98.23655383489422,98.32391452261784
98.77322620201907,99.3596822095059,99.06491618366742,98.90176645956497
98.88350587705375,98.38643137910294,98.60172117268282,98.57135707480566


==> data/pixelwise_scores/cgs_qm_d_full_no_mls.csv <==
precision,recall,f1-score,accuracy
99.17708933329628,97.53449669193783,98.24389207042864,98.3415367240304
98.82232866522081,99.28575850911994,99.05313008465974,98.88970497326727
98.99862121932969,98.26793265389523,98.59850181968933,98.57626839480412


==> data/pixelwise_scores/cgs_qm_d_w_only_no_mls.csv <==
precision,recall,f1-score,accuracy
97.76979250401473,82.07550920922361,86.56574397158266,88.43221945071652
97.69981185396233,88.34892791068144,91.31563461563272,92.43971241086739
97.29940900367801,82.35784146818185,87.44960738919261,90.14827199381807


==> data/pixelwise_scores/cgs_qm_u_full.csv <==
precision,recall,f1-score,accuracy
99.52935236941413,97.14390641573189,98.2129451950655,98.37917031561216
99.58849895455263,99.35404232314603,99.47086170399947,99.3941640941016
99.55859245070825,98.18250480354952,98.83045385078343,98.8088839724271


==> data/pixelwise_scores/cgs_qm_u_full_no_mls.csv <==
precision,recall,f1-score,accuracy
99.66775884905975,96.94374661266474,98.17820131308622,98.32978810848988
99.52450075305819,99.17139560861462,99.34746265964147,99.25331877982825
99.58299505773954,97.97069417417022,98.73426754099694,98.72077941343375


==> data/pixelwise_scores/cgs_qm_u_w_only_no_mls.csv <==
precision,recall,f1-score,accuracy
98.33821550112853,81.56200920839692,86.45672952004512,88.55465793481001
97.39838231532126,87.08056710005886,90.41685756125986,92.0603983753257
97.09145555877265,81.15172731115592,86.5969832206147,90.05553989367489


==> data/pixelwise_scores/pcga_qm_d.csv <==
precision,recall,f1-score,accuracy
97.55177057069046,98.37227601384669,97.95360314593745,98.19001560431704
97.218154943645,97.69788686901354,97.4545827517523,97.1330283278547
97.36671574376902,97.78250381148409,97.57135771504346,97.73740203223208


==> data/pixelwise_scores/pcga_qm_u.csv <==
precision,recall,f1-score,accuracy
98.4285750195437,98.86699978407732,98.64555531770452,98.81978665230508
98.35516862266495,99.2940579416452,98.82192085128662,98.6607629376125
98.38284084015979,99.00755983859759,98.69354867704186,98.75230632630559


==> data/rmse.csv <==
type     pcga-qm-d          pcga-qm-u           cgs-qm-d-w-only-no-mls  cgs-qm-d-no-mls     cgs-qm-d-full       cgs-qm-u-w-only-no-mls  cgs-qm-u-no-mls     cgs-qm-u-full
mono     6.089112813652616  3.9954153260651712  2.713062762360361       2.608733042813829   2.6434142392045343  2.877268510988291       2.6796102599715312  2.6126096069887796
poly     5.321000182723795  2.759793704022927   2.557550447172687       2.5248339262517585  2.4512761784715047  2.327631546196857       1.9133029907142558  1.7740254226315186
overall  5.649942703755218  3.324667327735842   2.61673563375933        2.559223646483071   2.5310321274130745  2.5469081232075963      2.25598534380048    2.154169016481162

